An Adaptive Covariance Parameterization Technique for the Ensemble Gaussian Mixture Filter

The ensemble Gaussian mixture filter combines the simplicity and power of Gaussian mixture models with the provable convergence and power of particle filters. The quality of the ensemble Gaussian mixture filter heavily depends on the choice of covariance matrix in each Gaussian mixture. This work extends the ensemble Gaussian mixture filter to an adaptive choice of covariance based on the parameterized estimates of the sample covariance matrix. Through the use of the expectation maximization algorithm, optimal choices of the covariance matrix parameters are computed in an online fashion. Numerical experiments on the Lorenz '63 equations show that the proposed methodology converges to classical results known in particle filtering. Further numerical results with more advances choices of covariance parameterization and the medium-size Lorenz '96 equations show that the proposed approach can perform significantly better than the standard EnGMF, and other classical data assimilation algorithms.

==> data/L63wOptimalScaling.csv <==
N,EnGMFb1,EnGMFb03,EnGMFEM,POEnKF
25,5.02992729895845,6.47285483375803,4.19265395753086,5.25656496409092
50,4.44334946208184,4.53434297791831,3.74116739270972,5.03153145444221
75,4.19330321460381,4.04584319926238,3.49362629933253,4.87854752231834
100,4.07640148294388,3.68084277374588,3.43086595320436,4.88808304147558
175,3.83085600388524,3.25343416097007,3.28523249753613,4.82844708087279
300,3.60416930525884,2.93327472224554,3.1052946824315,4.74764791312862
500,3.49722424049718,2.87886812972553,3.04882392748444,4.77328903364369


==> data/L96data.csv <==
N,EnGMF,EnGMFEM,EnGMFloc,EnGMFEMloc,ETKF
5,4.01219768916607,1.5930933939054,4.60349638769472,1.68475789073281,3.35719572077522
10,3.12194610688757,0.673763811722327,4.12696526505783,0.783680802613575,2.83297425260962
15,2.27593922364832,0.611045241240182,3.54452199663331,0.627354659108541,0.982354410501873
20,2.14020981098034,0.584327636247743,1.516917163738,0.797997352151412,0.895214873994308
25,1.03125564474767,0.532830179883194,0.546320631907841,0.652434071017652,0.590417751937608
30,0.556690585508838,0.523275225198774,0.403880074809628,0.721154600580602,0.681319649300783
35,0.489744711472505,0.49341592376529,0.395307343576034,0.498525570620944,0.702819491705828
40,0.451376840579585,0.471396294113526,0.39066517085962,0.480028937508871,0.293556933785534

